Comparing Security and Efficiency of WebAssembly and Linux Containers in Kubernetes Cloud Computing

This study investigates the potential of WebAssembly as a more secure and efficient alternative to Linux containers for executing untrusted code in cloud computing with Kubernetes. Specifically, it evaluates the security and performance implications of this shift. Security analyses demonstrate that both Linux containers and WebAssembly have attack surfaces when executing untrusted code, but WebAssembly presents a reduced attack surface due to an additional layer of isolation. The performance analysis further reveals that while WebAssembly introduces overhead, particularly in startup times, it could be negligible in long-running computations. However, WebAssembly enhances the core principle of containerization, offering better security through isolation and platform-agnostic portability compared to Linux containers. This research demonstrates that WebAssembly is not a silver bullet for all security concerns or performance requirements in a Kubernetes environment, but typical attacks are less likely to succeed and the performance loss is relatively small.

==> figs/44_attack_tree_wasm/attack_tree_wasm.yaml <==
theme: classic
title:
facts:
- wasm: Malicious Wasm file is running
  from:
  - reality
- hwvuln: Hardware vulnerability exists (Spectre)
  from:
  - wasm
- hostremote: Host has remote access
  from:
  - steal_creds
- sandbox_priv: Wasm sandbox is privileged
  from:
  - escape_wasm

attacks:
- escape_wasm: Escape Wasm sandbox to runtime context
  from:
    - wasm
    - mit_hwvuln
- steal_creds: Steal (remote access) credentials
  from:
  - hwvuln
  - escape_ctr

- escape_ctr: Escape container to host
  from:
  - sandbox_ctr

mitigations:
- sandbox_ctr: Wasm sandbox in container
  from:
  - sandbox_priv
- mit_hwvuln: Mitigate Hardware vulnerabilities
  from:
  - hwvuln
- mit_remote: Restrict remote access
  from:
  - hostremote
- mit_sandbox: Harden Wasm sandbox
  from:
   - escape_wasm
- mit_sandbox_depriv: Deprivilege Wasm sandbox
  from:
  - sandbox_priv

goals:
- attacker_root: Attacker has root access to host
  from:
    - hostremote
    - escape_ctr
- steal_data: Steal Data
  from:
    - steal_creds

# filter can be used to show only paths that flow through specific nodes
filter:


==> figs/attack_tree_container/attack_tree_container_root_shell.yaml <==
theme: classic
title: 
facts:
- container: Malicious Container image is running
  from:
  - reality
- container_root: Container running as root
  from:
  - container
- container_nonroot: Container running as non-root
  from:
  - container

- container_privileged: Container has additional capabilities (or privileged)
  from:
  - container_root
- mount_bin: /bin is mounted from host
  from:
  - container_root
- mount_etc: /etc is mounted from host
  from:
  - container_root

- kernel_bug_exists: Kernel bug exists, unpatched in host
  from:
  - container_root
  - container_nonroot
- elevated_bin_execute: Host eventually executes binary as root
  from:
  - place_to_bin
- wait_for_cron: Host eventually executes cron as root
  from:
  - place_to_cron

attacks:
- mount_disk: Mount host disk
  from:
  - container_privileged
- kernel_bug_elevate: Use Kernel bug to elevate privileges
  from:
  - kernel_bug_exists
- place_to_bin: Install malicious binary in host
  from:
  - mount_bin
- place_to_cron: Install malicious job in host's /etc/crontab (or service files)
  from:
  - mount_etc
- decrease_etc_security: Create sudo user with password
  from:
  - mount_etc
- steal_shadow: Steal password hashes (/etc/shadow)
  from:
  - mount_etc
- decrypt_hashes: Decrypt password hashes
  from:
  - steal_shadow
- install_backdoor: Install backdoor
  from:
  - mount_disk
- login_backdoor: Access backdoor
  from:
  - elevated_bin_execute
  - wait_for_cron
  - install_backdoor
- login_remote: Remote login to system with root credentials
  from:
  - decrypt_hashes
  - decrease_etc_security

mitigations:

goals:
- rootshell: Root Shell access
  from:
  - kernel_bug_elevate
  - login_backdoor
  - login_remote

# filter can be used to show only paths that flow through specific nodes
filter:


==> figs/attack_tree_legend/attack_tree_legend.yaml <==
theme: classic
title:
facts:
- fact1: Fact
  from:
  - reality

attacks:
- attack1: Attack
  from:
  - fact1

mitigations:
- mitig1: Mitigation
  from:
  - attack1

goals:
- goal1: Goal
  from:
  - mitig1
# filter can be used to show only paths that flow through specific nodes
filter:


